Hong Kong Air Traffic: Explanation and Prediction based on Sparse Seasonal ARIMA Model

The monthly air traffic of a city is a time series with an obvious seasonal pattern, and is closely related to the economic situation and social environment of the city. In Hong Kong, for example, July, August, and October tend to be the peak season of traffic flow, while there is also a relatively fixed off-season. In the case of a stable social environment, a carefully identified and fitted seasonal ARIMA model can predict the traffic flow in the future months well. This work selects the air traffic data, including arrival and departure passengers of Hong Kong, after the financial crisis and before the political storm. A sparse seasonal ARIMA$(0,1,1)\times(4,1,0)_{12}$ is built, which can correctly predict the air traffic from January to July in 2020 within its $95\%$ confidence interval. Furthermore, this work decomposes the time-series and find that important events, like the financial crisis, political storm, and the COVID-19 outbreak, affect the level of air traffic to some extent. For example, the political storm and epidemic prevention and control that happened after 2019 made the air traffic drop significantly. According to my sparse seasonal ARIMA model, the air traffic from February to November in 2020 is only $5\%$ of what it should be without these two events. This is a valuable application of the time-series model in the air traffic loss estimation.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

